Simulation of Rutherford Cable AC Loss and Magnetization with the Coupled Axial and Transverse Currents Method

The coupled axial and transverse currents (CATI) method was recently introduced to model the AC loss and magnetization in twisted composite superconducting strands with low computational cost and high accuracy. This method involves two-dimensional finite element (FE) models coupled with circuit equations representing the periodicity of the strand. In this paper, we propose to adapt the CATI method to Rutherford cables, which are periodic structures made of transposed superconducting strands. We focus on reproducing the interstrand coupling currents flowing across contact resistances between the strands and we analyze the associated AC loss. We show that results of a reference three-dimensional FE model are accurately reproduced with a strongly reduced computational cost.

==> data/coupling_adjacent_currents_f0.001.txt <==
position current_2D current_3D
-1.0 0.007421272920409341 0.006252680445177788
-0.8333333333333334 0.006686728051644872 0.006433916374440169
-0.6666666666666667 0.00576074148228587 0.005579150956615895
-0.5 0.004583303506867356 0.004458115095810468
-0.33333333333333337 0.00318671089506786 0.003107789158341542
-0.16666666666666674 0.001633767107801831 0.001595458879411926
0.0 6.532241996048895e-08 -2.335968979098339e-07
0.16666666666666652 -0.00163369026541072 -0.001595944188612251
0.33333333333333326 -0.003186642869279781 -0.003108104570433214
0.5 -0.004583209237634544 -0.004458070298234812
0.6666666666666665 -0.005760706076010529 -0.005579007299102202
0.8333333333333333 -0.006686698412601265 -0.006433530059107708
1.0 -0.007421328172473213 -0.006252178719241206


==> data/coupling_adjacent_currents_f0.01.txt <==
position current_2D current_3D
-1.0 0.5817599835822929 0.5034075846242481
-0.8333333333333334 0.5153054311684735 0.5077236423707524
-0.6666666666666667 0.4368422444651148 0.4331396653025478
-0.5 0.3435322234701004 0.3421956163313331
-0.33333333333333337 0.237051602380817 0.2368470660228543
-0.16666666666666674 0.1210184111078627 0.1211200610990006
0.0 4.375764248266287e-06 -8.830424753445593e-06
0.16666666666666652 -0.1210164888832316 -0.1211384569465701
0.33333333333333326 -0.2370501460007866 -0.2368625015401126
0.5 -0.343524191308588 -0.3422014345428967
0.6666666666666665 -0.4368418408918384 -0.4331318778003261
0.8333333333333333 -0.5153030192872103 -0.50771024043162
1.0 -0.5817639546942024 -0.5033922571572826


==> data/coupling_adjacent_currents_f0.1.txt <==
position current_2D current_3D
-1.0 5.544562378830587 4.903987515518199
-0.8333333333333334 4.597506723614536 4.605391875850397
-0.6666666666666667 3.641868123691733 3.651566302752801
-0.5 2.702763443561178 2.710728022001205
-0.33333333333333337 1.785277662093356 1.790866129644384
-0.16666666666666674 0.8871280973404897 0.8899318443160052
0.0 3.01629469552346e-05 -0.0001044493325673731
0.16666666666666652 -0.8871724658017099 -0.8899811815216898
0.33333333333333326 -1.785310817221188 -1.790938023815123
0.5 -2.702460374488679 -2.710774065225462
0.6666666666666665 -3.641924909095441 -3.651443744890717
0.8333333333333333 -4.597334264242297 -4.605219635999388
1.0 -5.545013511780594 -4.903487559862638


==> data/coupling_adjacent_currents_f1.0.txt <==
position current_2D current_3D
-1.0 10.79142324869644 9.496022594331718
-0.8333333333333334 7.237909339438904 7.52934327572454
-0.6666666666666667 4.339670806261502 4.668149374690053
-0.5 2.278267568798775 2.53191258688246
-0.33333333333333337 1.007479152638792 1.158944674274897
-0.16666666666666674 0.340967218683586 0.4055553784121226
0.0 -0.002491713265773356 0.0017196558403153
0.16666666666666652 -0.3392864811318501 -0.4060996378140797
0.33333333333333326 -1.005126896022789 -1.159021786267044
0.5 -2.277641444175007 -2.532545208535272
0.6666666666666665 -4.338091103730514 -4.670225324921236
0.8333333333333333 -7.233617268365938 -7.529287145339568
1.0 -10.79910711092868 -9.497121215277117


==> data/coupling_adjacent_currents_f10.0.txt <==
position current_2D current_3D
-1.0 24.6196427327374 25.5895532542358
-0.8333333333333334 11.3097837076748 13.49493642372438
-0.6666666666666667 -0.2484812185758152 -1.431272778476126
-0.5 -7.124687542553464 -10.10330715932599
-0.33333333333333337 -8.49375903910308 -11.4820576778925
-0.16666666666666674 -5.451522464701677 -7.202897853020509
0.0 0.0165572852178564 -0.007677130460107622
0.16666666666666652 5.440780768585618 7.208201306988403
0.33333333333333326 8.476838900743621 11.49102392444213
0.5 7.077040375435525 10.12359720117604
0.6666666666666665 0.253813654251756 1.448649252022878
0.8333333333333333 -11.32044498007877 -13.47967089803252
1.0 -24.55583698639905 -25.64998076088941


==> data/coupling_adjacent_currents_f100.0.txt <==
position current_2D current_3D
-1.0 82.10618966469802 84.71556823089634
-0.8333333333333334 -3.917826450859846 -10.68820137583103
-0.6666666666666667 -39.00733642887676 -44.54004996959522
-0.5 -26.94845081154709 -21.08820433030526
-0.33333333333333337 -6.887846190852989 -0.4587143345806661
-0.16666666666666674 1.583008197986449 3.559059766715862
0.0 -0.01884140559210046 0.01154243243216086
0.16666666666666652 -1.577865439261968 -3.535481046786035
0.33333333333333326 6.898344260956765 0.4944435294051577
0.5 27.13057044948503 21.1042366653012
0.6666666666666665 38.81152933305601 44.48743814406428
0.8333333333333333 3.398493904936408 10.39735793630757
1.0 -81.57725055008751 -84.64050315655615


==> data/coupling_adjacent_currents_imag_f0.001.txt <==
position current_2D current_3D
-1.0 0.1998400822003982 0.1765592939211586
-0.8333333333333334 0.1663590490694592 0.1664623518682432
-0.6666666666666667 0.1329670053706753 0.1330496693819381
-0.5 0.0996538622554904 0.0997164365772381
-0.33333333333333337 0.06640162646535525 0.06644375888585832
-0.16666666666666674 0.03319048175907374 0.03321161522705974
0.0 -5.255959690077813e-09 8.661574922108598e-08
0.16666666666666652 -0.03319049446865174 -0.03321165971809351
0.33333333333333326 -0.06640163620110273 -0.06644386002373055
0.5 -0.09965386657831563 -0.0997164273092984
0.6666666666666665 -0.1329670059742263 -0.1330497730397505
0.8333333333333333 -0.1663590509135913 -0.1664621577126831
1.0 -0.199840079446177 -0.176559419034329


==> data/coupling_adjacent_currents_imag_f0.01.txt <==
position current_2D current_3D
-1.0 1.72116486358119 1.539816676113747
-0.8333333333333334 1.411230236180199 1.427209070361401
-0.6666666666666667 1.108984903659598 1.120325788214219
-0.5 0.8187902198604062 0.8265531970810813
-0.33333333333333337 0.5393634936512343 0.5442449763661028
-0.16666666666666674 0.2676774520458973 0.270045445035601
0.0 -2.072884522245517e-06 1.53508978894571e-05
0.16666666666666652 -0.2676829409204524 -0.2700158881111877
0.33333333333333326 -0.5393685707983155 -0.5442270041630283
0.5 -0.8187922226585631 -0.8265565687293557
0.6666666666666665 -1.108987790663961 -1.120332371352589
0.8333333333333333 -1.41123096558637 -1.42722896716307
1.0 -1.721164215104767 -1.539843751117544


==> data/coupling_adjacent_currents_imag_f0.1.txt <==
position current_2D current_3D
-1.0 3.917563918385977 3.542706152840547
-0.8333333333333334 2.508820114077683 2.608510129503673
-0.6666666666666667 1.437359774002607 1.501107548380053
-0.5 0.7188874707965969 0.7572460152341852
-0.33333333333333337 0.3004575646548556 0.3212508268441304
-0.16666666666666674 0.09510659893685142 0.1039045512104858
0.0 -0.0001772720381016286 7.075938726842904e-05
0.16666666666666652 -0.09503150584038764 -0.1038816110351502
0.33333333333333326 -0.3003689812186097 -0.3210424558471189
0.5 -0.7192540522033289 -0.7571139336219525
0.6666666666666665 -1.437305751969628 -1.501504555179073
0.8333333333333333 -2.508929390077188 -2.608657165028634
1.0 -3.917457824061588 -3.543107782807454


==> data/coupling_adjacent_currents_imag_f1.0.txt <==
position current_2D current_3D
-1.0 6.003544816245799 6.644998907753992
-0.8333333333333334 1.366333014502621 1.982718075235802
-0.6666666666666667 -1.45378492713371 -1.594635736355246
-0.5 -2.613300650390822 -3.06923225366158
-0.33333333333333337 -2.461548345069516 -2.927907338943924
-0.16666666666666674 -1.445413334191402 -1.722331514527225
0.0 -0.0003719819181771954 0.001954005532644865
0.16666666666666652 1.443197406214599 1.727110921696758
0.33333333333333326 2.4593442798834 2.931193103829182
0.5 2.605080386812935 3.071557349706596
0.6666666666666665 1.454833374759425 1.594065434881189
0.8333333333333333 -1.370616023135556 -1.984824416797037
1.0 -5.986811372983951 -6.6567034297139


==> data/coupling_adjacent_currents_imag_f10.0.txt <==
position current_2D current_3D
-1.0 22.16555516073156 26.55042522493104
-0.8333333333333334 -0.6610128493042986 0.8326999346524666
-0.6666666666666667 -10.26156805003883 -10.9547845192726
-0.5 -11.29208841438057 -11.08392580137292
-0.33333333333333337 -8.265590908407887 -7.021612253527699
-0.16666666666666674 -4.129076676985263 -3.004461279040497
0.0 0.02636239824294121 -0.002630752124349074
0.16666666666666652 4.130405162518691 3.003662949095664
0.33333333333333326 8.254387161949037 7.020581697461586
0.5 11.27796587222655 11.08556425674274
0.6666666666666665 10.23402323237353 10.9553870041961
0.8333333333333333 0.5663886436567935 -0.8641881821338874
1.0 -22.04740791592681 -26.53938363263351


==> data/coupling_adjacent_currents_imag_f100.0.txt <==
position current_2D current_3D
-1.0 50.85352219393302 82.55122690896742
-0.8333333333333334 -42.6462272367723 -23.49031177349456
-0.6666666666666667 -23.63626269784809 0.6214705091541568
-0.5 3.948421519686129 20.44855080292017
-0.33333333333333337 10.3997415381471 13.73456441458852
-0.16666666666666674 5.701833446492548 3.777691467295994
0.0 -0.03177849419416567 0.01715954469120249
0.16666666666666652 -5.708501859711017 -3.758811174328759
0.33333333333333326 -10.38976842873271 -13.66561781823854
0.5 -3.790455095765613 -20.40773555714099
0.6666666666666665 23.5989249467456 -0.5235080189936201
0.8333333333333333 42.3836718038467 23.4757765251122
1.0 -50.69205114383253 -82.52304126284989


==> data/coupling_crossing_currents_f0.001.txt <==
position current_2D current_3D
-0.9166666666666666 0.014807346556093212 0.014143124735238587
-0.75 0.028149049301471416 0.027110124855070084
-0.5833333333333333 0.039643193399998645 0.03836365549423699
-0.41666666666666663 0.04878802230947036 0.047356443326769734
-0.25 0.0551463082485926 0.05362537436509617
-0.08333333333333337 0.058406035482943805 0.05684375902131728
0.08333333333333337 0.05840609216213576 0.05684338976945211
0.2499999999999999 0.0551463988508619 0.053624294614318835
0.41666666666666663 0.048788146412137336 0.047354725231770985
0.5833333333333334 0.039643359119333615 0.03836185604725037
0.7499999999999999 0.028149224538208704 0.027108642544494205
0.9166666666666666 0.014807506781791864 0.01414230870976207


==> data/coupling_crossing_currents_f0.01.txt <==
position current_2D current_3D
-0.9166666666666666 0.9220264243535832 0.9055841443126983
-0.75 1.7387274107243529 1.718154756286009
-0.5833333333333333 2.431074634871064 2.411639606651276
-0.41666666666666663 2.975533512500434 2.959551409106566
-0.25 3.3512337103782075 3.3387980520785057
-0.08333333333333337 3.543033544080554 3.5327466533421625
0.08333333333333337 3.5430371504627565 3.5327389364747503
0.2499999999999999 3.3512376334245464 3.3387773004136116
0.41666666666666663 2.9755369637355154 2.959506490462989
0.5833333333333334 2.4310838649350943 2.411576637983759
0.7499999999999999 1.7387349926062532 1.7181052376067032
0.9166666666666666 0.922035347227235 0.9055581150476766


==> data/coupling_crossing_currents_f0.1.txt <==
position current_2D current_3D
-0.9166666666666666 6.980244035776304 6.956359495060174
-0.75 12.7680784560332 12.732355811554472
-0.5833333333333333 17.352964558090793 17.307909255114218
-0.41666666666666663 20.75551404581484 20.70220283017987
-0.25 23.00306359752526 22.943514408612977
-0.08333333333333337 24.11993023572184 24.05675183618931
0.08333333333333337 24.119975303279134 24.05653770117787
0.2499999999999999 23.003119069459338 22.9430538705722
0.41666666666666663 20.75558388765429 20.701624997083357
0.5833333333333334 17.353338497586048 17.30705494749341
0.7499999999999999 12.768456199634336 12.731188386832812
0.9166666666666666 6.980845845427136 6.955535539944056


==> data/coupling_crossing_currents_f1.0.txt <==
position current_2D current_3D
-0.9166666666666666 10.79269619007532 10.68716260950251
-0.75 18.02949340468176 18.06543493373748
-0.5833333333333333 22.36917096935174 22.57780743732033
-0.41666666666666663 24.64745865907526 24.96908196568896
-0.25 25.65468960382394 26.02046940070537
-0.08333333333333337 25.99505345083158 26.36860973326049
0.08333333333333337 25.9933035951486 26.37103728234406
0.2499999999999999 25.65368555526495 26.02349179278859
0.41666666666666663 24.64823141400071 24.97291299707326
0.5833333333333334 22.37080572066445 22.58142276554019
0.7499999999999999 18.03275576372579 18.06738758048127
0.9166666666666666 10.79968592012323 10.68809951390451


==> data/coupling_crossing_currents_f10.0.txt <==
position current_2D current_3D
-0.9166666666666666 19.551996837776382 23.4543858086131
-0.75 28.540854212998706 33.88760894672007
-0.5833333333333333 28.338839546686394 32.05967031748562
-0.41666666666666663 22.68279638312581 23.260374545671272
-0.25 15.936646643738625 13.525952771111308
-0.08333333333333337 11.608500575143502 7.477416642321648
0.08333333333333337 11.617400197994177 7.468297086665638
0.2499999999999999 15.939946701172136 13.516336293985386
0.41666666666666663 22.67271178622103 23.256586355271235
0.5833333333333334 28.298030453347643 32.08650591273893
0.7499999999999999 28.497875939688996 33.94547447514106
0.9166666666666666 19.499822411305544 23.51641695292152


==> data/coupling_crossing_currents_f100.0.txt <==
position current_2D current_3D
-0.9166666666666666 51.72867729797032 64.38386981530496
-0.75 49.32614601320709 51.56285744375584
-0.5833333333333333 24.728869022203487 18.524917711043805
-0.41666666666666663 7.713791685985346 4.043334314542618
-0.25 3.3707347681790174 4.07663715767351
-0.08333333333333337 4.370783722207071 6.569988788087551
0.08333333333333337 4.362073190464575 6.572092809740903
0.2499999999999999 3.369067975707121 4.078967265572127
0.41666666666666663 7.732892596631073 4.054154487319597
0.5833333333333334 24.831887477052298 18.51626794724256
0.7499999999999999 49.31690212157446 51.59216540683048
0.9166666666666666 51.42950632019597 64.31457958994577


==> data/coupling_crossing_currents_imag_f0.001.txt <==
position current_2D current_3D
-0.9166666666666666 0.3987333908153092 0.3977687038036378
-0.75 0.7306633406058708 0.7295777477623627
-0.5833333333333333 0.9959674023856262 0.9947638629279764
-0.41666666666666663 1.19480300438448 1.1934989626615673
-0.25 1.327291674536315 1.3259151063398098
-0.08333333333333337 1.3935153994127796 1.392100913638156
0.08333333333333337 1.393515396899552 1.3921009648174059
0.2499999999999999 1.3272916629049607 1.325915200926078
0.41666666666666663 1.1948029899565904 1.1934989619981657
0.5833333333333334 0.9959673716026248 0.9947636445420056
0.7499999999999999 0.7306633236957837 0.729577729956137
0.9166666666666666 0.3987333805782647 0.39776867536429417


==> data/coupling_crossing_currents_imag_f0.01.txt <==
position current_2D current_3D
-0.9166666666666666 2.7278647623821803 2.753017703466427
-0.75 4.96451665174013 5.006869640771892
-0.5833333333333333 6.722141644930557 6.774961010482238
-0.41666666666666663 8.0198390227342 8.078924923151453
-0.25 8.874675045289605 8.937281668156997
-0.08333333333333337 9.298918023034375 9.363105244036193
0.08333333333333337 9.298917280116521 9.363123469017316
0.2499999999999999 8.874671672684126 8.937333816687307
0.41666666666666663 8.019833203255164 8.079004660300185
0.5833333333333334 6.7221368746010794 6.7750393563323685
0.7499999999999999 4.9645114714626555 5.006933032405479
0.9166666666666666 2.7278622286721443 2.753051187645256


==> data/coupling_crossing_currents_imag_f0.1.txt <==
position current_2D current_3D
-0.9166666666666666 4.9319464394072865 4.984630738099984
-0.75 8.090437684570746 8.14635702912216
-0.5833333333333333 9.89996572087063 9.929653190120094
-0.41666666666666663 10.805069650680043 10.798910652981556
-0.25 11.18332333731458 11.145264199483144
-0.08333333333333337 11.303059114163664 11.24664316892472
0.08333333333333337 11.302935872552482 11.246775537526805
0.2499999999999999 11.183292061253516 11.145622214201989
0.41666666666666663 10.805154365936433 10.79969887876491
0.5833333333333334 9.899790957610499 9.930742810413738
0.7499999999999999 8.090333812437771 8.147328362852903
0.9166666666666666 4.931718239392341 4.985205837432544


==> data/coupling_crossing_currents_imag_f1.0.txt <==
position current_2D current_3D
-0.9166666666666666 6.001166667833814 7.298965830726356
-0.75 7.369309575372703 8.761730649289042
-0.5833333333333333 5.914621750562993 6.739051627389293
-0.41666666666666663 3.30198944098652 3.349203138360755
-0.25 0.8405095702753632 0.2094383514281775
-0.08333333333333337 -0.604879133384191 -1.617499152334027
0.08333333333333337 -0.6054618752124733 -1.616647992944874
0.2499999999999999 0.8377661800027493 0.2135475171526061
0.41666666666666663 3.296838346734954 3.356012682990479
0.5833333333333334 5.902863200532423 6.751498489740395
0.7499999999999999 7.357025209981622 8.780640095430945
0.9166666666666666 5.984576326243544 7.313565944825907


==> data/coupling_crossing_currents_imag_f10.0.txt <==
position current_2D current_3D
-0.9166666666666666 17.58732694087079 21.900500158346528
-0.75 17.080279686990433 19.288995412964415
-0.5833333333333333 8.928730314485387 8.417060653686484
-0.41666666666666663 -0.040738122135150906 -1.5759770811696792
-0.25 -6.604915982537796 -7.67290913908278
-0.08333333333333337 -9.880482205887594 -10.22702183801089
0.08333333333333337 -9.86425314779654 -10.23093835443121
0.2499999999999999 -6.582477271369894 -7.682808998655766
0.41666666666666663 -0.02416310298323522 -1.5931319163702062
0.5833333333333334 8.933272261185145 8.403467254065262
0.7499999999999999 17.06106759377938 19.30555669172432
0.9166666666666666 17.500782150513302 21.89831282707647


==> data/coupling_crossing_currents_imag_f100.0.txt <==
position current_2D current_3D
-0.9166666666666666 32.02068226579679 34.06807231335329
-0.75 5.153081131822415 -4.825462524471012
-0.5833333333333333 -9.727378210156736 -13.99179980723717
-0.41666666666666663 -7.248916570139427 -5.297067927437662
-0.25 -0.6861225248509476 0.39552980722389136
-0.08333333333333337 2.9065963024436003 0.993158681785351
0.08333333333333337 2.890337619307136 0.994605896727341
0.2499999999999999 -0.7134479117082746 0.39365865695538543
0.41666666666666663 -7.269229781344932 -5.294648805972318
0.5833333333333334 -9.669848345551214 -13.99943489813072
0.7499999999999999 5.219824569099411 -4.771931985617761
0.9166666666666666 31.9430979110101 34.06752532680395


==> data/loss_comparison.txt <==
f total_coupling_2D crossing_2D adjacent_2D strand_2D total_coupling_3D crossing_3D adjacent_3D strand_3D
0.001 0.18228568802591766 0.17703903003283736 0.005246657993080341 0.1486139610352282 0.18292665158489427 0.17791616031465798 0.005010491270236294 0.12570806390885128 
0.0013894954943731374 0.25260888950607574 0.245337866268417 0.00727102323765873 0.20595473385902052 0.2535666843914944 0.24662114065927068 0.0069455437322236534 0.17426662041754132 
0.0019306977288832496 0.3492167961515298 0.33916431247422296 0.010052483677306875 0.284724295092534 0.3507199750059541 0.3411127931166842 0.009607181889269928 0.24106488910847593 
0.0026826957952797246 0.48060842238725593 0.4667718978437526 0.013836524543503257 0.3917872283963343 0.4831228379071577 0.4698874456179902 0.013235392289167484 0.33210093796092477 
0.003727593720314938 0.6560911313349105 0.637198136260506 0.018892995074404423 0.5343642009557659 0.6605724016643911 0.6424719073477367 0.018100494316654364 0.4539623215392368 
0.005179474679231213 0.8831359293664532 0.857695043853659 0.02544088551279429 0.716988875159553 0.8914437720183707 0.8670065699246656 0.024437202093704914 0.6115816485686878 
0.0071968567300115215 1.1615991748753665 1.1281163082565364 0.03348286661882984 0.9344732356217771 1.1770057392292894 1.1447130993168178 0.032292639912471874 0.8026372935632272 
0.01 1.474881533441738 1.432330732490659 0.04255080095107898 1.1610464871029855 1.5024020810224836 1.4611206864148498 0.04128139460763364 1.00774887998296 
0.013894954943731374 1.7844142247118426 1.7328687883916272 0.051545436320215535 1.3450326307545373 1.8301408380304645 1.7797416340707344 0.05039920395972997 1.1824098422628557 
0.019306977288832496 2.040997139464467 1.9819360398031471 0.05906109966132005 1.4286783800976086 2.1094865816825483 2.0512213606963394 0.058265220986208725 1.268710945951607 
0.026826957952797246 2.209234126507877 2.1451428390170744 0.06409128749080258 1.390332879015103 2.3020674697301855 2.238240343372749 0.06382712635743606 1.2350203653643017 
0.0372759372031494 2.2722686753200794 2.2061024990886935 0.06616617623138601 1.258744912061125 2.3914153504803064 2.324769315413009 0.06664603506729795 1.1037754767912547 
0.0517947467923121 2.2194872880745433 2.154501087848432 0.06498620022611173 1.0797669993363206 2.365119140989848 2.2987071601993407 0.06641198079050743 0.9287724895505189 
0.07196856730011518 2.056164980333654 1.9954778135587983 0.06068716677485593 0.8865614145373402 2.2140529659538317 2.1511553188655377 0.06289764708829404 0.7555338117007778 
0.1 1.815676147353403 1.7614647037602007 0.05421144359320239 0.6998499732623924 1.9572104320098473 1.9005921729200597 0.056618259089787626 0.606037613543304 
0.13894954943731375 1.5417375280383139 1.4949091773048522 0.046828350733461754 0.5350896827389221 1.6444183544882554 1.5955009680464944 0.04891738644176106 0.4840718397855526 
0.19306977288832497 1.2677169779571453 1.2281779607130925 0.039539017244052975 0.4017170224183206 1.3292097660246318 1.2879539138982146 0.041255852126417365 0.3850896678076349 
0.2682695795279725 1.0142893172305545 0.9812996734695405 0.032989643761014216 0.3013298925894721 1.047019659182229 1.0123759416659375 0.034643717516291354 0.30332054401642694 
0.3727593720314938 0.7939509803351847 0.7663694061064267 0.027581574228757975 0.22914406815139643 0.8129640275447497 0.7833658815565328 0.02959814598821688 0.2349418552435442 
0.5179474679231207 0.6130202260410457 0.5894983678902516 0.023521858150794054 0.17710169827524336 0.6292270827381128 0.60287939618372 0.026347686554392704 0.17823794203316082 
0.7196856730011514 0.47187537995605977 0.45101710483839774 0.02085827511766199 0.13747107722862653 0.492081754946959 0.4670877177332917 0.024994037213667407 0.132391835711961 
1.0 0.3666330846546859 0.34705989122399095 0.019573193430694937 0.10534792607921356 0.3954704401291307 0.3699388591029968 0.02553158102613383 0.0964139582495735 
1.3894954943731375 0.2917726713574135 0.27212638251731 0.019646288840103575 0.07878128723235382 0.3318720338319189 0.3041381019607325 0.027733931871186394 0.0688843738346567 
1.9306977288832496 0.24148129637284552 0.22050720692786321 0.0209740894449823 0.05725516752816575 0.29195302065822154 0.2609881606991678 0.030964859959053768 0.048246898944522026 
2.6826957952797246 0.20937115452533017 0.1861914320094504 0.023179722515879762 0.04040608969007632 0.26463558156689837 0.23051277415986007 0.03412280740703832 0.03312948889028128 
3.727593720314938 0.1879313458617605 0.16244627819707944 0.025485067664681064 0.027703681127231816 0.23976311513831147 0.2036546494918974 0.03610846564641409 0.02241476475427246 
5.179474679231207 0.16961025163001167 0.1426627907257202 0.02694746090429149 0.018546977998349923 0.2127542007647927 0.17607126552508268 0.03668293523971004 0.015100306600365153 
7.196856730011514 0.14994037292359433 0.12282000924259769 0.02712036368099661 0.012274852194385238 0.1854827299365785 0.14886386831062703 0.03661886162595145 0.010224665500578432 
10.0 0.12920109604066893 0.10280821289770188 0.026392883142967033 0.00814486985104108 0.16158212253086507 0.1247803049467868 0.03680181758407831 0.006973938825736807 
13.89495494373136 0.10988263014309185 0.08445210094083586 0.025430529202255983 0.005453959148217253 0.14230100400999027 0.10482687013994983 0.03747413387004045 0.004777257581905003 
19.306977288832496 0.09331955679912876 0.06885801057046627 0.024461546228662492 0.003679065538251155 0.12664273499053355 0.08823392118270731 0.03840881380782621 0.003278805684903814 
26.82695795279722 0.07907398371717222 0.055830575004869896 0.023243408712302318 0.0024926356654985985 0.11357926210544828 0.07405593607597044 0.03952332602947783 0.002255223927067714 
37.27593720314938 0.0662942154628866 0.044769118726716225 0.021525096736170365 0.0016967384837589213 0.10294953580879973 0.06190469324965825 0.04104484255914148 0.0015555491224233746 
51.794746792312125 0.05463928668766883 0.03533938629323822 0.01929990039443062 0.0011628323392075153 0.0948336782044729 0.05159360840521987 0.04324006979925304 0.0010755427808543327 
71.96856730011514 0.044107595372637955 0.02741572185962808 0.016691873513009874 0.0008035532844614903 0.08915394922903981 0.042887299547866665 0.04626664968117314 0.0007446765605817843 
100.0 0.034770356850035836 0.020894856276324997 0.013875500573710843 0.0005602795728904464 0.08559707137672662 0.0355352716925323 0.05006179968419432 0.000515502015612096 


==> data/strand_currents_f0.001.txt <==
position current_2D current_3D
-1.0 -0.2510877052718783 -0.2433556618152364
-0.8333333333333334 -0.2356942990538876 -0.2294461884940795
-0.6666666666666667 -0.2067839138726616 -0.2015249053466178
-0.5 -0.1661635135170497 -0.1620912433103358
-0.33333333333333337 -0.1162121939833141 -0.1134432821069274
-0.16666666666666674 -0.05977023803552513 -0.05837003679057928
0.0 -2.46928008523729e-07 2.021481754049467e-06
0.16666666666666652 0.05976985060525516 0.05837373721619884
0.33333333333333326 0.1162119047575776 0.1134457213060102
0.5 0.1661633231897036 0.1620916469156521
0.6666666666666665 0.206783955659572 0.2015234622829016
0.8333333333333333 0.2356945219233869 0.2294430351410483
1.0 0.2510881578778477 0.2433515922432569


==> data/strand_currents_f0.01.txt <==
position current_2D current_3D
-1.0 -19.31663038706376 -19.19140317516753
-0.8333333333333334 -18.10327143737301 -18.0608724091385
-0.6666666666666667 -15.85029775422488 -15.82753025259883
-0.5 -12.71250705540629 -12.70480594641007
-0.33333333333333337 -8.87777659264276 -8.878092598471385
-0.16666666666666674 -4.561780700960734 -4.563742722916778
0.0 -1.470061356394214e-05 6.947465869874131e-05
0.16666666666666652 4.561762210075136 4.563873471400257
0.33333333333333326 8.877763386508775 8.878192042571875
0.5 12.71249195381621 12.70484036511006
0.6666666666666665 15.85030149292264 15.82747687053771
0.8333333333333333 18.10328317658927 18.06075176273188
1.0 19.31665812694424 19.19124799743493


==> data/strand_currents_f0.1.txt <==
position current_2D current_3D
-1.0 -170.9356351238132 -170.5447614815464
-0.8333333333333334 -159.1361880215101 -159.310724065343
-0.6666666666666667 -138.135317236705 -138.2486589448707
-0.5 -109.863118653499 -109.9287251621065
-0.33333333333333337 -76.20160430210116 -76.23451312562317
-0.16666666666666674 -38.98401821924892 -38.99608131402456
0.0 -0.0004240416370119779 0.001463812895449662
0.16666666666666652 38.98334092542541 38.99852904976436
0.33333333333333326 76.20100268527985 76.2362661814464
0.5 109.8623227900205 109.9295373151051
0.6666666666666665 138.135445985237 138.2479645722836
0.8333333333333333 159.1367178002293 159.3083555954124
1.0 170.9375724548674 170.5407898665981


==> data/strand_currents_f1.0.txt <==
position current_2D current_3D
-1.0 -263.0709806359852 -265.5504866031881
-0.8333333333333334 -238.8216453569965 -242.6212627412845
-0.6666666666666667 -200.5884202061439 -203.9896068777906
-0.5 -154.3040191609716 -156.9636134064238
-0.33333333333333337 -104.0561446929563 -105.8194934072746
-0.16666666666666674 -52.24705912306213 -53.11104478476845
0.0 0.001314594411245651 -0.01051416637384913
0.16666666666666652 52.23998115234787 53.09790854225435
0.33333333333333326 104.0467347309888 105.8121281000204
0.5 154.2978549690475 156.9640444577453
0.6666666666666665 200.5847163528139 203.9979873318167
0.8333333333333333 238.8221256428654 242.6310698088317
1.0 263.095051747954 265.5634971605855


==> data/strand_currents_f10.0.txt <==
position current_2D current_3D
-1.0 -337.3326073655775 -358.4275790839493
-0.8333333333333334 -278.1153745923276 -289.3937476913159
-0.6666666666666667 -197.5912413341719 -191.1094967183772
-0.5 -121.0761204753333 -102.8162104261773
-0.33333333333333337 -62.93906498680526 -43.0041463736263
-0.16666666666666674 -25.09371869138279 -12.62447244351317
0.0 0.02966286979201661 -0.0178568063563978
0.16666666666666652 25.2155440095135 12.55033077254636
0.33333333333333326 63.07202198343744 42.90334839402728
0.5 121.2111797867154 102.6978824785666
0.6666666666666665 197.5752988811686 191.0570841449696
0.8333333333333333 278.006788243025 289.4723853034749
1.0 337.038200310924 358.7220799920119


==> data/strand_currents_f100.0.txt <==
position current_2D current_3D
-1.0 -509.3396243134439 -543.903096946821
-0.8333333333333334 -280.736839151098 -261.6392538356818
-0.6666666666666667 -98.10975631452267 -67.75636572454519
-0.5 -28.78964268722042 -28.24828946448269
-0.33333333333333337 -19.37242715302025 -33.1310429089559
-0.16666666666666674 -15.04235990328784 -23.85069884890018
0.0 0.01501481476736891 -0.02183681608939059
0.16666666666666652 15.01063409357703 23.81008909487849
0.33333333333333326 19.33959933599572 33.08370068805751
0.5 28.65287661104675 28.25515572063036
0.6666666666666665 98.61648305303773 67.84537443648284
0.8333333333333333 281.4778817192678 262.0051471654185
1.0 508.2888479573759 543.710224486501


==> data/strand_currents_imag_f0.001.txt <==
position current_2D current_3D
-1.0 -6.205198349258759 -6.199546825628039
-0.8333333333333334 -5.780407403552275 -5.794917074831778
-0.6666666666666667 -5.022965094377832 -5.034367280671429
-0.5 -3.999647942698006 -4.008070459921855
-0.33333333333333337 -2.777068740455128 -2.782619104245984
-0.16666666666666674 -1.421717096169175 -1.424472121048506
0.0 2.500912901770569e-08 -3.838229413639926e-08
0.16666666666666652 1.421717145736322 1.424472277923879
0.33333333333333326 2.777068775459139 2.782619321574106
0.5 3.99964795831514 4.008070622807795
0.6666666666666665 5.022965083086941 5.034367302056716
0.8333333333333333 5.780407377495593 5.794916711030665
1.0 6.205198308071475 6.199546630743924


==> data/strand_currents_imag_f0.01.txt <==
position current_2D current_3D
-1.0 -52.53464105341831 -52.95336003627946
-0.8333333333333334 -48.85985734098846 -49.40584333342422
-0.6666666666666667 -42.36837695816128 -42.81899415965112
-0.5 -33.66796167400871 -34.01237368976143
-0.33333333333333337 -23.33803891031928 -23.57026004905866
-0.16666666666666674 -11.93519148022427 -12.0520472240782
0.0 9.326069620146926e-06 -0.0001186004114399203
0.16666666666666652 11.93521051162878 12.05183349694211
0.33333333333333326 23.3380532290889 23.57012319885096
0.5 33.66796590729432 34.0123569684006
0.6666666666666665 42.36837581715546 42.81907638459138
0.8333333333333333 48.85984792986802 49.40601880055502
1.0 52.53462668703898 52.95358309655703


==> data/strand_currents_imag_f0.1.txt <==
position current_2D current_3D
-1.0 -92.2423974497009 -92.41981158268374
-0.8333333333333334 -83.35065184328111 -83.7443722411998
-0.6666666666666667 -69.69416003220144 -69.83176503255628
-0.5 -53.42762986441375 -53.40338154362681
-0.33333333333333337 -35.94829469078363 -35.86291610495989
-0.16666666666666674 -18.0278210506146 -17.96308430851661
0.0 0.0003580743087340382 -0.001393453704540949
0.16666666666666652 18.02793878030401 17.9605802775938
0.33333333333333326 35.94835541223251 35.8608088034141
0.5 53.42824500035052 53.40255485718868
0.6666666666666665 69.69410298499855 69.83310711266803
0.8333333333333333 83.3505563655455 83.74685999696189
1.0 92.24181023999833 92.4234204809722


==> data/strand_currents_imag_f1.0.txt <==
position current_2D current_3D
-1.0 -50.13169990651819 -55.27383647114543
-0.8333333333333334 -34.64936369881968 -36.72537315516823
-0.6666666666666667 -17.79701248717405 -16.05624462974689
-0.5 -5.097346573651934 -1.270398786074208
-0.33333333333333337 1.392518146045864 5.322138516932979
-0.16666666666666674 2.311414107357279 4.703888929590473
0.0 0.01775713098318704 -0.0226920974303394
0.16666666666666652 -2.27572295603222 -4.747843535185199
0.33333333333333326 -1.362452132445223 -5.356418648213458
0.5 5.12253077096196 1.250746813112083
0.6666666666666665 17.79013451475861 16.06372656253056
0.8333333333333333 34.62269123554989 36.76706598668937
1.0 50.0560243542088 55.35234388237742


==> data/strand_currents_imag_f10.0.txt <==
position current_2D current_3D
-1.0 -84.82691068599019 -99.30651243721233
-0.8333333333333334 -23.40116879280146 -22.1061943423928
-0.6666666666666667 26.79319249647164 37.0330987290048
-0.5 50.04770438059887 58.55358590751538
-0.33333333333333337 47.67605069789689 51.17082541079131
-0.16666666666666674 27.94527314195079 28.39733951614366
0.0 -0.05454359698456483 0.03492921792172176
0.16666666666666652 -27.96577502801916 -28.3401999820714
0.33333333333333326 -47.63198968697325 -51.14050042702583
0.5 -49.96214494220709 -58.56796153424558
0.6666666666666665 -26.68679717346582 -37.07281563190477
0.8333333333333333 23.51560897591125 22.12005727086101
1.0 84.5543398243335 99.2780976293117


==> data/strand_currents_imag_f100.0.txt <==
position current_2D current_3D
-1.0 -109.2307457508048 -116.9958339411748
-0.8333333333333334 62.47684398160426 86.79664377805817
-0.6666666666666667 64.5477244317073 54.64437556430871
-0.5 12.98917599532599 -6.055858486398494
-0.33333333333333337 -14.81587576580203 -17.00723957128904
-0.16666666666666674 -13.47197848376351 -6.876027223918501
0.0 0.04840388361542743 -0.01373504198431341
0.16666666666666652 13.4631374843573 6.866379182584676
0.33333333333333326 14.71394376805127 16.93805101975633
0.5 -13.28435848817101 6.012078609004187
0.6666666666666665 -64.47080454298442 -54.72973484587214
0.8333333333333333 -62.0285128818775 -86.57908039876372
1.0 109.0789714416636 117.2181179210734

